Anti-efficient encoding in emergent communication

Despite renewed interest in emergent language simulations with neural networks, little is known about the basic properties of the induced code, and how they compare to human language. One fundamental characteristic of the latter, known as Zipf's Law of Abbreviation (ZLA), is that more frequent words are efficiently associated to shorter strings. We study whether the same pattern emerges when two neural networks, a "speaker" and a "listener", are trained to play a signaling game. Surprisingly, we find that networks develop an \emph{anti-efficient} encoding scheme, in which the most frequent inputs are associated to the longest messages, and messages in general are skewed towards the maximum length threshold. This anti-efficient code appears easier to discriminate for the listener, and, unlike in human communication, the speaker does not impose a contrasting least-effort pressure towards brevity. Indeed, when the cost function includes a penalty for longer messages, the resulting message distribution starts respecting ZLA. Our analysis stresses the importance of studying the basic features of emergent communication in a highly controlled setup, to ensure the latter will not strand too far from human language. Moreover, we present a concrete illustration of how different functional pressures can lead to successful communication codes that lack basic properties of human language, thus highlighting the role such pressures play in the latter.

==> camera-ready-todos.txt <==
NB: we are not super-hard-pressed for space, since we are given a ninth page of content, and acknowledgments and references do not count towards that.

* Power-law distribution of inputs

Go through the paper rephrasing everything so that we refer to "inputs" instead of "referents", and explaining that we think of them as word types (see responses), while not addressing the issue of why the word types are power-law-distributed.

@Rahma: change figures accordingly
@Marco: work on text
DONE

* Uniform input distribution

Add Figure 1 from response to supplementary, and make sure it is referred to in main text.

@Rahma
DONE

* Quantitative support for anti-efficiency claim

Already added in current arXiv version

* What's being averaged

Make sure explanations from response are transferred to paper

@Rahma
DONE

* Is this something peculiar to LSTMs

We must add somewhere a comment that exploring other architectures is left to future work.

@Marco
DONE

* "The authors do not state whether the length penalty affects communication success"

Add brief mention that convergence is slower and there are fewer successful runs.

@Rahma
DONE

* Power law coefficient

Mention that it is comparable to those of the languages we considered (see response).

@Rahma
DONE

* Acknowledgments

They are already there in the arXiv version, add reviewers.
DONE

* Public response

The instructions state: "When you upload the camera ready version of your paper, you will be asked to explain how you have modified your paper to address reviewer and area chair feedback; this information will be made publicly available online, along with your paper’s reviews, meta-review, and author response, as explained in the Call for Papers". Prepare concise version of this public response.

@Marco
DONE

* Fix minor points

- 15: s/strand/stray? DONE
- 21: Nitpick---I find this use of "AIs" needlessly imprecise. Perhaps "automated agents" or "computational agents" instead? DONE
- 57: cite Lewis 69 "Convention" for the signaling game. DONE
- Eq 1 is Williams 92, right? What's been added from Schulman 15? NOT DONE AND I SUGGEST NOT DOING IT (THE DIFFERENCE IS CLEAR)
- 157: "xdistributions" DONE

@Rahma

* Points not mentioned by reviewers

- Cite EGG and add the code link.
- Integrate Ramon's comment about a reference (changes already incorporated in the arXiv version).

@Rahma
DONE

* Final proofreading

@Marco: zeroth
DONE

@Rahma: first

@Eugene: second

@Emmanuel: third


==> public_response.txt <==
We revised our paper to incorporate reviewer feedback. The following are the main changes we made (we do not list here minor points and associated edits, but we did try to include all their feedback in the revision):

* Power-law distribution of inputs

We agreed with the reviewers that our assumption that words in natural language are power law-distributed because their referents in the world are is unwarranted. A more careful characterization for our setup is that the inputs to the Speaker represent abstract word types (which are definitely power law-distributed in languages); the task of the Speaker agent is to map these abstract types to phonological/orthographic forms. We rephrased our text accordingly in the paper.

* Uniform input distribution

We added an appendix with results of experiments with a uniform input distribution, confirming the main claims of the paper.

* Quantitative support for the "anti-efficiency" claim

We added an appendix where we show, by means of the randomization test of Ferrer-i-Cancho et al. (CogSci Journal 2013), that indeed the emergent language distributions are significantly anti-efficient.

